CodeAlchemy: Synthetic Code Rewriting at Scale

Pre-training on raw code teaches syntax but provides sparse signal for diverse real-world task formats. While synthetic data has proven transformative for language models, code remains largely unexplored beyond limited quality improvements. We present CodeAlchemy, a synthetic data generation framework that transforms publicly sourced code into semantically-rich training data through 5 strategies: CodeEnhance (quality-aware rewriting), CodeQA (template-based problems), CodeDev (developer tasks), CodeDialogue (multi-turn conversations), and CodeTrace (execution traces). We process 3 corpora across 15 languages to generate 500B+ tokens of synthetic data plus 350B reasoning tokens, orders of magnitude more than prior efforts. CodeTrace instruments and executes 1.3M+ files across 14 languages and 5K libraries, capturing control flow, state tracking, and library knowledge. We introduce DevEval (developer tasks) and TraceEval (execution prediction) benchmarks; frontier models like Claude Sonnet 4.5 achieve only 5.6% exact match on TraceEval, revealing critical gaps in semantic understanding. Our 3B models achieve 83.5% on HumanEval, 63.2% on MBPP, 8.09% win rate on DevEval, and 15.36 ROUGE-2 on TraceEval, outperforming frontier models 10x the size including 27B Gemma-3 and 32B Granite-4.0.

==> arxiv/samples/codedev.txt <==
The script currently writes the generated HTML with `cat header.html > $HTML` and then appends the pandoc output with `pandoc ... >> $HTML`. This approach is vulnerable to race conditions if multiple instances run concurrently: two processes may overwrite each other's output or intermix data. It also fails to protect against command injection if a malicious filename contains shell metacharacters (e.g., `bad; rm -rf /`). Rewrite the script so that:
1. The conversion to HTML is performed atomically: the script writes to a temporary file in the same directory, then renames it to `$HTML` in a single atomic `mv` operation.
2. A lock file `${HTML}.lock` is created at the start of the conversion and removed at the end; if the lock already exists, the script waits up to 10 s and retries, aborting with an informative error if the lock cannot be obtained.
3. All external commands (`pandoc`, `chmod`, `fixbold.py`) are invoked with fully quoted arguments to prevent injection. The script must also check that the filename does not contain `;` or `&&` before proceeding.
4. The script logs each step to `stderr` with timestamps, including lock acquisition, temporary file creation, pandoc invocation, and final rename.
5. The final HTML file must retain the original permissions of `header.html` and then be set to `644`.
Explain how each change mitigates race conditions and injection risks, and provide the modified script segment with comments.

#! /bin/bash

# script to turn labXX.md markdown file into html
#
# J. Knerr
# Fall 2017

#---- check usage; give helpful message if wrong ------
PROG=`basename ${0}`
USAGE="Usage: ${PROG} markdownfile "
if [ $# -lt 1 ] ; then
  echo "Incorrect number of command-line arguments."
  echo ${USAGE}
  exit 1
fi
# set MDF to be whatever the args are
MDF=$@
#------------------------------------------------------

BASE=`basename -s .md $MDF`
HTML=$BASE.html
cat header.html > $HTML
echo "" >> $HTML
# markdown $MDF >> $HTML
pandoc -f markdown -t html -s --columns=1000 $MDF >> $HTML
./fixbold.py $HTML
chmod 644 $HTML

### Why the changes matter

| Problem | How the new code fixes it | What risk it removes |
|---------|--------------------------|----------------------|
| **Concurrent writes** - `cat ... > $HTML` followed by `pandoc ... >> $HTML` can intermix when two instances run at once. | Write everything into a *temporary* file (`$TMP`) and rename it to `$HTML` in one `mv` step - `mv` is atomic on a single filesystem. | No two processes ever overwrite each other's output. |
| **Race-condition on the lock** - a simple `> $LOCK` could be overwritten by another process. | Create the lock as a *link* (`ln -s "$$" "$LOCK"`).  The link creation is atomic; if it fails we know another process holds the lock.  We retry up to 10 s before giving up. | Guarantees that only one instance writes the file at a time. |
| **Command-injection** - using `$MDF` or `$HTML` unquoted lets a user inject shell syntax (e.g. `bad; rm -rf /`). | 1. Reject any filename containing `;` or `&&`. 2. Quote every variable that is passed to an external command (`"$MDF"`, `"$TMP"`). | Prevents malicious filenames from being interpreted by the shell. |
| **Logging** - the original script silently overwrote the file. | Emit a timestamped message to `stderr` for every major step (lock, temp file, pandoc, rename). | Easier debugging and audit trail. |
| **Header permissions** - after the atomic rename we want the final file to keep the same permissions as `header.html` (normally `644`). | Explicitly set `chmod 644 "$HTML"` after the rename. | Guarantees the file is readable by everyone but not writable by others, matching the original header file. |

---

## Modified script segment

```bash
#!/bin/bash
# -------------------------------------------------------------
#  Convert a Markdown file into a single HTML document.
#  The conversion is performed atomically, guarded by a lock,
#  and all external commands are invoked with fully quoted
#  arguments to avoid shell injection.
# -------------------------------------------------------------

PROG=$(basename "$0")
USAGE="Usage: $PROG markdownfile"
if [ $# -lt 1 ]; then
  echo "Incorrect number of command-line arguments." >&2
  echo "$USAGE" >&2
  exit 1
fi

# -------------------------------------------------------------
#  1. Sanity-check the supplied filename(s)
# -------------------------------------------------------------
# Only accept a single file name; reject any that contain
# dangerous characters such as ';' or '&&'.
if [ $# -gt 1 ]; then
  echo "Error: this script handles only one Markdown file at a time." >&2
  exit 1
fi
MDF="$1"

if [[ "$MDF" =~ [;&|] ]]; then
  echo "Error: filename contains forbidden characters ';' or '&&'." >&2
  exit 1
fi

# -------------------------------------------------------------
#  2. Prepare the output names
# -------------------------------------------------------------
BASE=$(basename -s .md "$MDF")
HTML="${BASE}.html"

# Temporary file lives in the same directory as the final output
TMP="${HTML}.tmp.$$"

# Lock file (one per output file)
LOCK="${HTML}.lock"

# -------------------------------------------------------------
#  3. Acquire the lock (wait up to 10 s)
# -------------------------------------------------------------
log() {
  printf '%(%Y-%m-%d %H:%M:%S)T %s\n' - "$1" >&2
}

log "Attempting to acquire lock $LOCK"
attempt=0
while ! ln -s "$$" "$LOCK" 2>/dev/null; do
  attempt=$((attempt + 1))
  if [ $attempt -ge 10 ]; then
    echo "Error: could not obtain lock $LOCK after 10 attempts." >&2
    exit 1
  fi
  sleep 1
done
log "Lock acquired (link $LOCK)"

# -------------------------------------------------------------
#  4. Write header + pandoc output to a temporary file
# -------------------------------------------------------------
log "Creating temporary file $TMP"
cat header.html > "$TMP"  # header is always safe; its permissions are unchanged

log "Running pandoc on $MDF"
# All arguments are quoted - no shell injection possible
pandoc -f markdown -t html -s --columns=1000 "$MDF" >> "$TMP"

# -------------------------------------------------------------
#  5. Run post-processing script (if any)
# -------------------------------------------------------------
log "Running fixbold.py on $TMP"
./fixbold.py "$TMP"

# -------------------------------------------------------------
#  6. Atomically rename the temp file to the final name
# -------------------------------------------------------------
log "Renaming $TMP -> $HTML"
mv "$TMP" "$HTML"

# -------------------------------------------------------------
#  7. Set permissions to match header.html (normally 644)
# -------------------------------------------------------------
log "Setting permissions of $HTML to 644"
chmod 644 "$HTML"

# -------------------------------------------------------------
#  8. Release the lock
# -------------------------------------------------------------
log "Removing lock $LOCK"
rm -f "$LOCK"

log "Conversion completed successfully."
exit 0
```

### What the script does, step by step

1. **Argument validation** - only one file is accepted, and any `;` or `&&` in the name causes an immediate exit.
2. **Names are derived** - `BASE` is the stem of the Markdown file; `$HTML` is the target, `$TMP` is a unique temp file in the same directory, and `$LOCK` is a per-output lock file.
3. **Lock acquisition** - `ln -s "$$" "$LOCK"` is an atomic operation. If the link already exists, the script sleeps and retries for up to 10 seconds.
4. **Temporaries** - `header.html` is copied into `$TMP`; the Pandoc output is appended to the same file. Every external command receives its arguments quoted.
5. **Post-processing** - `fixbold.py` is run on the temporary file.
6. **Atomic rename** - `mv "$TMP" "$HTML"` replaces the old output (if any) in a single, atomic step.
7. **Permissions** - The final file is explicitly set to `644`, matching the original header permissions.
8. **Cleanup** - The lock file is removed, and a timestamped message confirms success.

All log messages go to `stderr` with a timestamp, making it trivial to trace what happened even when the script runs in the background or is invoked by cron.

==> arxiv/samples/codedialogue.txt <==
@@ USER START @@
Design a full-stack architecture for the extension:

You need an options page, a background script (or service worker in MV3), and a sync service that talks to a remote API. Provide:

1. A high-level diagram (ASCII art is fine).  
2. A brief description of each component's responsibilities.  
3. Skeleton code snippets for:  
   - The options page script (storing user consent).  
   - The background/service-worker script (listening for sync messages).  
   - The sync service helper (making authenticated fetch calls).  
4. Explain how the `toggleTactly` content script interacts with the rest of the system.

Keep the description realistic and actionable, aiming for a total of ~300 words.

---

var checkbox = document.getElementById("check-box");
checkbox.setAttribute("checked", "checked");

function toggleTactly (){
	if(checkbox.checked == "checked"){
		chrome.tabs.executeScript(null, {
      		"url": chrome.extension.getURL("content.js");
    	});
	}
}

document.addEventListener('DOMContentLoaded', function() {
	toggleTactly();
});
@@ USER END @@

@@ ASSISTANT START @@
**1. High-level diagram (~ 120 words)**  

```
+---------------------+        +---------------------+        +---------------------+
|  Options Page       |<-->|  Background/Worker  |<-->|  Remote API (Sync)  |
|  (chrome.storage)   |        |  (chrome.runtime)   |        |  (HTTPS, Auth)      |
+---------------------+        +---------------------+        +---------------------+
          |                                |                            ^
          |  storeConsent()                |  onMessage('sync')         |
          |                                |                            |
          |                                |  syncService.sync()        |
          |                                |                            |
          |                                |                            |
          +-->  content script (toggleTactly)  +--------------------------+
```

* The **options page** lets the user opt-in to syncing and stores the token in `chrome.storage.sync`.  
* The **background / service worker** listens for `sync` messages, pulls the consent flag, and calls the sync helper.  
* The **remote API** is a secure HTTPS endpoint that accepts an authenticated POST with the extension's data.  
* The **content script** (`toggleTactly`) is injected into pages, detects the checkbox, and asks the background to run `content.js` when the user clicks the checkbox.

---

**2. Component responsibilities**

| Component | What it does |
|-----------|--------------|
| **Options Page** | UI for consent, stores `userConsent` and `authToken` in `chrome.storage.sync`. |
| **Background/Service-Worker** | Central hub: receives messages from content scripts, checks consent, triggers sync, handles alarms for periodic sync. |
| **Sync Service Helper** | Encapsulates `fetch` calls to the remote API, adds `Authorization: Bearer <token>` header, handles retries. |
| **Content Script (`toggleTactly`)** | Reads the checkbox, when checked tells the background to inject `content.js` into the current tab. |

---

**3. Skeleton code snippets**

```js
/* options.js - stored in options.html */
document.getElementById('consent').addEventListener('change', async e => {
  const consent = e.target.checked;
  const token = await getAuthToken();        // e.g. OAuth flow
  chrome.storage.sync.set({ userConsent: consent, authToken: token });
});

async function getAuthToken() {
  // placeholder: open OAuth window, return access token
  return 'abcdef123456';
}
```

```js
/* background.js (MV3 service worker) */
chrome.runtime.onMessage.addListener((msg, sender, sendResponse) => {
  if (msg.type === 'sync') syncNow();
});

async function syncNow() {
  const { userConsent, authToken } = await chrome.storage.sync.get(['userConsent','authToken']);
  if (!userConsent || !authToken) return;
  try {
    await syncService.sync(authToken, { data: 'example' });
  } catch (e) { console.error('Sync failed', e); }
}
```

```js
/* syncService.js */
export async function sync(token, payload) {
  const res = await fetch('https://api.example.com/extension/sync', {
    method: 'POST',
    headers: {
      'Content-Type': 'application/json',
      'Authorization': `Bearer ${token}`
    },
    body: JSON.stringify(payload)
  });
  if (!res.ok) throw new Error(`HTTP ${res.status}`);
  return res.json();
}
```

---

**4. Interaction of `toggleTactly`**

```js
/* content.js - injected by toggleTactly */
const checkbox = document.getElementById("check-box");
checkbox.setAttribute("checked", "checked");
checkbox.addEventListener('click', () => {
  if (checkbox.checked) {
    chrome.runtime.sendMessage({type: 'sync'});   // ask background to sync
  }
});
```

`toggleTactly` runs in the page context, sets the checkbox, and when the user checks it, it sends a message to the background. The background, upon receiving the `sync` message, reads the stored consent and token, then calls the sync helper to POST data to the remote API. This keeps the content script lightweight, respects MV3's isolated world, and centralizes auth/sync logic in the background service worker.
@@ ASSISTANT END @@

@@ USER START @@
Hi, thanks for the architecture. I noticed a few things I'd like to adjust. First, the `toggleTactly` snippet uses `chrome.tabs.executeScript`, which is no longer available in MV3. I want the content script to just send a message to the background and let the background inject `content.js` with `chrome.scripting.executeScript`. Second, I'd prefer to store the consent flag in `chrome.storage.local` instead of sync, and I need the background to stop syncing when the user revokes consent. Also, can you add a simple Jest test for `syncService.sync` that mocks `fetch` and verifies that the Authorization header is set correctly, and that it throws when the response is not OK? Thanks!  
@@ USER END @@

@@ ASSISTANT START @@
**1. Updated content script (`toggleTactly.js`)**

```js
// No chrome.tabs.executeScript - just notify background
document.addEventListener('DOMContentLoaded', () => {
  const checkbox = document.getElementById('check-box');
  checkbox.addEventListener('click', async () => {
    // Persist visual state locally (optional)
    await chrome.storage.local.set({ pageConsent: checkbox.checked });

    // Tell background to inject content.js if the user checks the box
    if (checkbox.checked) {
      chrome.runtime.sendMessage({ type: 'injectContentScript' });
    }
  });
});
```

**2. Background/service-worker (`background.js`)**

```js
// Listen for messages from content scripts / options page
chrome.runtime.onMessage.addListener(async (msg, sender) => {
  if (msg.type === 'injectContentScript') {
    // Inject content.js into the current tab
    await chrome.scripting.executeScript({
      target: { tabId: sender.tab.id },
      files: ['content.js']
    });
  } else if (msg.type === 'sync') {
    await syncNow();
  }
});

// Periodic or manual sync
async function syncNow() {
  const { userConsent, authToken } = await chrome.storage.local.get(['userConsent', 'authToken']);
  if (!userConsent || !authToken) return; // Skip if user revoked consent

  try {
    await syncService.sync(authToken, { data: 'example' });
  } catch (e) {
    console.error('Sync failed', e);
  }
}

// Stop sync when consent is revoked
chrome.storage.onChanged.addListener((changes) => {
  if ('userConsent' in changes && !changes.userConsent.newValue) {
    // Optionally clear stored token
    chrome.storage.local.remove('authToken');
  }
});
```

**3. Sync helper (`syncService.js`) - unchanged, but we keep the error-check**

```js
export async function sync(token, payload) {
  const res = await fetch('https://api.example.com/extension/sync', {
    method: 'POST',
    headers: {
      'Content-Type': 'application/json',
      'Authorization': `Bearer ${token}`
    },
    body: JSON.stringify(payload)
  });
  if (!res.ok) throw new Error(`HTTP ${res.status}`);
  return res.json();
}
```

**4. Manifest snippet**

```json
{
  "manifest_version": 3,
  "name": "Tactly",
  "permissions": [
    "storage",
    "scripting",
    "alarms"
  ],
  "background": { "service_worker": "background.js" },
  "content_scripts": [
    { "matches": ["<all_urls>"], "js": ["toggleTactly.js"] }
  ],
  "options_page": "options.html"
}
```

**5. Jest test for `syncService.sync`**

```js
// syncService.test.js
import { sync } from './syncService';
global.fetch = jest.fn();

describe('syncService.sync', () => {
  beforeEach(() => fetch.mockClear());

  test('sends Authorization header and returns JSON', async () => {
    fetch.mockResolvedValue({
      ok: true,
      json: async () => ({ success: true })
    });

    const result = await sync('token123', { foo: 'bar' });

    expect(fetch).toHaveBeenCalledWith(
      'https://api.example.com/extension/sync',
      expect.objectContaining({
        method: 'POST',
        headers: expect.objectContaining({
          'Authorization': 'Bearer token123',
          'Content-Type': 'application/json'
        }),
        body: JSON.stringify({ foo: 'bar' })
      })
    );
    expect(result).toEqual({ success: true });
  });

  test('throws on non-OK response', async () => {
    fetch.mockResolvedValue({ ok: false, status: 401 });

    await expect(sync('bad', {})).rejects.toThrow('HTTP 401');
  });
});
```

**Key take-aways**

- **MV3**: use `chrome.scripting.executeScript` instead of the deprecated `chrome.tabs.executeScript`.
- **Local storage**: keep consent & token in `chrome.storage.local`; remove token when consent is revoked.
- **Background**: centralizes injection and sync logic; listens for revocation via `chrome.storage.onChanged`.
- **Testing**: Jest + global `fetch` mock validates header usage and error handling.

Let me know if you'd like to add periodic alarms or further error-recovery logic.
@@ ASSISTANT END @@

@@ USER START @@
Thanks for the updates. I'd like to add a periodic sync that triggers every 15 minutes, but only if consent is granted. Also, I need to handle token expiration: when `syncService.sync` returns a 401, I want to refresh the token (maybe via a `refreshToken` flow) and retry. Could you add that logic to the background script? And also write Jest tests for the background sync function that mock `chrome.storage`, `chrome.runtime`, and `syncService`, verifying that the alarm is created/cleared appropriately, and that token refresh and retry happen on 401. Thanks! 
@@ USER END @@

@@ ASSISTANT START @@
**Updated background.js (MV3 service worker)**

```js
// constants
const SYNC_ALARM = 'syncAlarm';
const SYNC_INTERVAL_MINUTES = 15;

// ---------- helpers ----------
async function scheduleSyncAlarm() {
  await chrome.alarms.create(SYNC_ALARM, {
    periodInMinutes: SYNC_INTERVAL_MINUTES,
  });
}

async function clearSyncAlarm() {
  await chrome.alarms.clear(SYNC_ALARM);
}

// token refresh placeholder - replace with real OAuth flow
async function refreshToken(oldToken) {
  // In a real extension you'd open a hidden OAuth popup or use a refresh token.
  // Here we just simulate a new token.
  return 'new-token-' + Date.now();
}

// ---------- core sync logic ----------
async function syncNow() {
  const { userConsent, authToken } = await chrome.storage.local.get([
    'userConsent',
    'authToken',
  ]);

  if (!userConsent || !authToken) return; // skip if consent revoked

  try {
    await syncService.sync(authToken, { data: 'example' });
  } catch (e) {
    if (e.message.includes('HTTP 401')) {
      // token expired - refresh and retry once
      const newToken = await refreshToken(authToken);
      await chrome.storage.local.set({ authToken: newToken });
      await syncService.sync(newToken, { data: 'example' });
    } else {
      console.error('Sync failed', e);
    }
  }
}

// ---------- listeners ----------
chrome.runtime.onMessage.addListener((msg, sender, sendResponse) => {
  if (msg.type === 'injectContentScript') {
    chrome.scripting.executeScript({
      target: { tabId: sender.tab.id },
      files: ['content.js'],
    });
  } else if (msg.type === 'sync') {
    syncNow();
  }
});

chrome.alarms.onAlarm.addListener(alarm => {
  if (alarm.name === SYNC_ALARM) syncNow();
});

chrome.storage.onChanged.addListener(changes => {
  if ('userConsent' in changes) {
    const newVal = changes.userConsent.newValue;
    if (newVal) scheduleSyncAlarm();
    else clearSyncAlarm();
  }
});
```

**Key points**

1. **Alarm lifecycle** - `scheduleSyncAlarm` is called when consent becomes true; `clearSyncAlarm` when it's revoked.  
2. **Token refresh** - a 401 triggers `refreshToken`, stores the new token, and retries once.  
3. **Service-worker nature** - alarms keep the worker alive; no explicit wake-up needed.

---

### Jest tests for the background sync logic

```js
// background.test.js
import { syncNow } from './background'; // expose for test or import the whole file
import * as syncService from './syncService';

jest.mock('./syncService');
jest.mock('chrome', () => ({
  storage: {
    local: {
      get: jest.fn(),
      set: jest.fn(),
      remove: jest.fn(),
    },
  },
  alarms: {
    create: jest.fn(),
    clear: jest.fn(),
    onAlarm: { addListener: jest.fn() },
  },
  runtime: { onMessage: { addListener: jest.fn() } },
}));

describe('background sync', () => {
  beforeEach(() => {
    jest.clearAllMocks();
    chrome.storage.local.get.mockResolvedValue({
      userConsent: true,
      authToken: 'old-token',
    });
  });

  test('creates alarm when consent granted', async () => {
    await import('./background'); // triggers storage listener
    expect(chrome.alarms.create).toHaveBeenCalledWith('syncAlarm', {
      periodInMinutes: 15,
    });
  });

  test('clears alarm when consent revoked', async () => {
    chrome.storage.onChanged.addListener.mock.calls[0][0]({
      userConsent: { oldValue: true, newValue: false },
    });
    expect(chrome.alarms.clear).toHaveBeenCalledWith('syncAlarm');
  });

  test('sync succeeds without retry', async () => {
    syncService.sync.mockResolvedValue({ success: true });
    await syncNow();
    expect(syncService.sync).toHaveBeenCalledWith('old-token', { data: 'example' });
    expect(chrome.storage.local.set).not.toHaveBeenCalled();
  });

  test('refreshes token on 401 and retries', async () => {
    syncService.sync
      .mockRejectedValueOnce(new Error('HTTP 401'))
      .mockResolvedValueOnce({ success: true });

    // mock refreshToken (exported for test)
    const refreshToken = jest.fn().mockResolvedValue('new-token');
    jest.spyOn(require('./background'), 'refreshToken').mockImplementation(refreshToken);

    await syncNow();

    expect(syncService.sync).toHaveBeenNthCalledWith(1, 'old-token', { data: 'example' });
    expect(refreshToken).toHaveBeenCalledWith('old-token');
    expect(chrome.storage.local.set).toHaveBeenCalledWith({ authToken: 'new-token' });
    expect(syncService.sync).toHaveBeenNthCalledWith(2, 'new-token', { data: 'example' });
  });
});
```

**Notes**

- The tests mock the `chrome` namespace and `syncService`.  
- `refreshToken` is spied on so we can assert it's called on 401.  
- `syncNow` is exported for direct unit-testing; in real code you might expose it or test via `chrome.alarms.onAlarm` mock.

Let me know if you'd like to integrate a real OAuth flow or add exponential back-off for repeated failures!
@@ ASSISTANT END @@

@@ USER START @@
Hi, thanks for the updated background script. I noticed a few things that need tweaking.  
1. The file doesn't import `syncService`, so `syncNow` won't resolve.  
2. `syncNow` isn't exported, so the Jest test can't import it directly.  
3. The alarm logic will create a new alarm each time consent becomes true; if an alarm already exists it will duplicate. Could you add a check to only create if not present?  
4. `refreshToken` lives inside `background.js` and is hard to mock. I'd like to move it to a separate `tokenService.js` and export it.  
5. Add a Jest test that simulates a `refreshToken` failure (e.g., throws) and ensures `syncNow` logs an error but doesn't retry again.  
6. When the extension starts, if the user has already granted consent we should schedule the alarm immediately.  

Could you adjust the code accordingly and provide the updated tests? Thanks!  
@@ USER END @@

@@ ASSISTANT START @@
### 1. Updated `background.js`

```js
// background.js (MV3 service worker)

import { sync } from './syncService.js';
import { refreshToken } from './tokenService.js';

const SYNC_ALARM = 'syncAlarm';
const SYNC_INTERVAL_MINUTES = 15;

// ------------------------------------------------------------------
// Alarm helpers
// ------------------------------------------------------------------
async function alarmExists() {
  const alarms = await chrome.alarms.getAll();
  return alarms.some(a => a.name === SYNC_ALARM);
}

export async function scheduleSyncAlarm() {
  if (!(await alarmExists())) {
    await chrome.alarms.create(SYNC_ALARM, {
      periodInMinutes: SYNC_INTERVAL_MINUTES,
    });
  }
}

export async function clearSyncAlarm() {
  await chrome.alarms.clear(SYNC_ALARM);
}

// ------------------------------------------------------------------
// Core sync logic
// ------------------------------------------------------------------
export async function syncNow() {
  const { userConsent, authToken } = await chrome.storage.local.get([
    'userConsent',
    'authToken',
  ]);

  if (!userConsent || !authToken) return; // skip if consent revoked

  try {
    await sync(authToken, { data: 'example' });
  } catch (e) {
    if (e.message.includes('HTTP 401')) {
      // token expired - refresh and retry once
      try {
        const newToken = await refreshToken(authToken);
        await chrome.storage.local.set({ authToken: newToken });
        await sync(newToken, { data: 'example' });
      } catch (refreshErr) {
        console.error('Token refresh failed', refreshErr);
      }
    } else {
      console.error('Sync failed', e);
    }
  }
}

// ------------------------------------------------------------------
// Event listeners
// ------------------------------------------------------------------
chrome.runtime.onMessage.addListener((msg, sender, sendResponse) => {
  if (msg.type === 'injectContentScript') {
    chrome.scripting.executeScript({
      target: { tabId: sender.tab.id },
      files: ['content.js'],
    });
  } else if (msg.type === 'sync') {
    syncNow();
  }
});

chrome.alarms.onAlarm.addListener(alarm => {
  if (alarm.name === SYNC_ALARM) syncNow();
});

chrome.storage.onChanged.addListener(changes => {
  if ('userConsent' in changes) {
    const newVal = changes.userConsent.newValue;
    if (newVal) scheduleSyncAlarm();
    else clearSyncAlarm();
  }
});

// ------------------------------------------------------------------
// Initial consent check - schedule alarm on startup
// ------------------------------------------------------------------
(async () => {
  const { userConsent } = await chrome.storage.local.get('userConsent');
  if (userConsent) await scheduleSyncAlarm();
})();
```

### 2. New `tokenService.js`

```js
// tokenService.js
export async function refreshToken(oldToken) {
  // Replace with real OAuth refresh logic. For now, a mock that
  // sometimes fails to exercise error handling.
  if (oldToken === 'fail-refresh') {
    throw new Error('Refresh token revoked');
  }
  return `new-token-${Date.now()}`;
}
```

### 3. Updated Jest tests

```js
// background.test.js
import { syncNow, scheduleSyncAlarm, clearSyncAlarm } from './background.js';
import * as syncService from './syncService.js';
import * as tokenService from './tokenService.js';

jest.mock('./syncService.js');
jest.mock('./tokenService.js');
jest.mock('chrome', () => ({
  storage: {
    local: {
      get: jest.fn(),
      set: jest.fn(),
      remove: jest.fn(),
    },
  },
  alarms: {
    create: jest.fn(),
    clear: jest.fn(),
    getAll: jest.fn().mockResolvedValue([]),
    onAlarm: { addListener: jest.fn() },
  },
  runtime: { onMessage: { addListener: jest.fn() } },
  scripting: { executeScript: jest.fn() },
  storage: {
    onChanged: { addListener: jest.fn() },
  },
}));

describe('background sync logic', () => {
  beforeEach(() => {
    jest.clearAllMocks();
    chrome.storage.local.get.mockResolvedValue({
      userConsent: true,
      authToken: 'old-token',
    });
  });

  // ------------------------------------------------------------------
  // Alarm creation / clearing
  // ------------------------------------------------------------------
  test('schedules alarm on startup when consent granted', async () => {
    await import('./background.js'); // triggers IIFE
    expect(chrome.alarms.create).toHaveBeenCalledWith('syncAlarm', {
      periodInMinutes: 15,
    });
  });

  test('does not duplicate alarm if one already exists', async () => {
    chrome.alarms.getAll.mockResolvedValue([{ name: 'syncAlarm' }]);
    await scheduleSyncAlarm();
    expect(chrome.alarms.create).not.toHaveBeenCalled();
  });

  test('clears alarm when consent revoked', async () => {
    chrome.storage.onChanged.addListener.mock.calls[0][0]({
      userConsent: { oldValue: true, newValue: false },
    });
    expect(chrome.alarms.clear).toHaveBeenCalledWith('syncAlarm');
  });

  // ------------------------------------------------------------------
  // Sync flow
  // ------------------------------------------------------------------
  test('sync succeeds without retry', async () => {
    syncService.sync.mockResolvedValue({ success: true });
    await syncNow();
    expect(syncService.sync).toHaveBeenCalledWith('old-token', { data: 'example' });
    expect(chrome.storage.local.set).not.toHaveBeenCalled();
  });

  test('refreshes token on 401 and retries once', async () => {
    syncService.sync
      .mockRejectedValueOnce(new Error('HTTP 401'))
      .mockResolvedValueOnce({ success: true });
    tokenService.refreshToken.mockResolvedValue('new-token-123');

    await syncNow();

    expect(syncService.sync).toHaveBeenNthCalledWith(1, 'old-token', { data: 'example' });
    expect(tokenService.refreshToken).toHaveBeenCalledWith('old-token');
    expect(chrome.storage.local.set).toHaveBeenCalledWith({ authToken: 'new-token-123' });
    expect(syncService.sync).toHaveBeenNthCalledWith(2, 'new-token-123', { data: 'example' });
  });

  test('logs error and stops retry when token refresh fails', async () => {
    syncService.sync.mockRejectedValueOnce(new Error('HTTP 401'));
    tokenService.refreshToken.mockRejectedValueOnce(new Error('Refresh revoked'));

    const consoleSpy = jest.spyOn(console, 'error').mockImplementation(() => {});

    await syncNow();

    expect(syncService.sync).toHaveBeenCalledTimes(1);
    expect(tokenService.refreshToken).toHaveBeenCalledTimes(1);
    expect(consoleSpy).toHaveBeenCalledWith(
      'Token refresh failed',
      expect.any(Error)
    );
    consoleSpy.mockRestore();
  });
});
```

### 4. Quick sanity check

- **Import**: `sync` and `refreshToken` are now imported from their dedicated modules.  
- **Export**: `syncNow`, `scheduleSyncAlarm`, and `clearSyncAlarm` are exported for unit-testing.  
- **Alarm guard**: `alarmExists()` prevents duplicate alarms.  
- **Initial alarm**: The IIFE at the bottom schedules the alarm immediately if consent is already granted.  
- **Refresh flow**: Errors during refresh are caught and logged; no further retry is attempted.  

Let me know if you'd like to add exponential back-off for repeated failures or wire in a real OAuth flow.
@@ ASSISTANT END @@

==> arxiv/samples/codeqa.txt <==
**Prefix GCD Permutations**

You are given a positive integer `n` and a sequence of integers  

`g_1, g_2, ..., g_n`.  
A **permutation** of `{1,2,...,n}` is an ordering `p_1, p_2, ..., p_n` that contains each integer from `1` to `n` exactly once.

For a permutation `p` define  

```
G_i = gcd(p_1, p_2, ..., p_i)   (1 <= i <= n)
```

(`gcd` denotes the greatest common divisor).  
We say that a permutation **fits** the given sequence if `G_i = g_i` holds for every `i`.

For each test case you have to determine the number of fitting permutations.
Print the answer modulo `998 244 353`.

---

**Input**

The first line contains a single integer `t` (`1 <= t <= 10^4`) - the number of test cases.  

Each test case consists of two lines:

* the first line contains a single integer `n` (`1 <= n <= 2*10^5`);
* the second line contains `n` integers `g_1, g_2, ..., g_n` (`1 <= g_i <= n`).

It is guaranteed that the sum of `n` over all test cases does not exceed `2*10^5`.

---

**Output**

For each test case output a single line containing one integer - the number of permutations of `{1,...,n}` whose prefix GCD sequence equals the given `g_1...g_n`, taken modulo `998 244 353`.

---

**Example**

```
Input
3
3
2 1 1
4
1 1 1 1
5
1 2 2 2 2

Output
2
24
0
```

**Explanation**

*Test 1.* `n = 3`, `g = [2,1,1]`.  
The only possible first element is `2`. After that the GCD must become `1`, so the remaining two positions can contain the numbers `1` and `3` in any order. The fitting permutations are `[2,1,3]` and `[2,3,1]` - two in total.

*Test 2.* `g = [1,1,1,1]`.  
`g_1 = 1` forces `p_1 = 1`. After the first element the GCD stays `1`, therefore the remaining three numbers can be placed arbitrarily. All `4! = 24` permutations are valid.

*Test 3.* `g = [1,2,2,2,2]`.  
`g_1 = 1` forces `p_1 = 1`.  
`g_2 = 2` requires that the second element be a multiple of `2`, i.e. `2` or `4`.  
Whichever of `2` or `4` is chosen, the GCD of the first three numbers would already be at least `2`, but `g_3 = 2` forces the third element to be a multiple of `2` as well. The only numbers left that are multiples of `2` are the remaining even number, but after using three even numbers the GCD of the first four numbers would be at least `2`, while `g_4 = 2` is fine, yet we still have the odd number `3` left for the last position, which would keep the GCD equal to `1`. Hence no permutation satisfies the whole sequence - the answer is `0`.

---

**Note**

For a sequence to be feasible it must satisfy the following necessary conditions:

1. `g_1` must be a divisor of `g_2`, `g_2` a divisor of `g_3`, ..., i.e. `g_i` divides `g_{i+1}` for all `i`.
2. `g_i` must be a divisor of `i` (because the GCD of `i` distinct numbers from `{1,...,n}` cannot exceed `i`).

The solution uses these properties together with divisor counting and factorial-based combinatorics to obtain the answer in `O(n log n)` per test case.

Please implement a complete Python script. Your program should read input from standard input and write output to standard output.

**Solution Explanation**

For a permutation `p = (p1 , ... , pn)` define  

```
Gi = gcd(p1 , ... , pi)          ( 1 <= i <= n )
```

`G1 , G2 , ... , Gn` is a non-increasing sequence and every term divides the
previous one:

```
Gi+1 = gcd(Gi , pi+1)   =>   Gi+1 | Gi .
```

For a given sequence `g1 , ... , gn` we have to count permutations `p`
with `Gi = gi` for all `i` (answer modulo `MOD = 998 244 353`).

--------------------------------------------------------------------

#### 1.   Observations

* `g1 = p1`.  
  The first element of the permutation is forced.

* For `i > 1`

```
gi = gcd(gi-1 , pi)                (1)
```

  Write `gi-1 = gi * a` (`a >= 1`).  
  From (1)

```
pi = gi * y ,    1 <= y <= floor( n / gi ) ,    gcd(a , y) = 1                (2)
```

  - `pi` must be a multiple of `gi`.  
  - after dividing by `gi` the remaining factor must be coprime to `a`.

* The values of `gi` are non-increasing and each one divides the previous.
  Let  

```
d1 = g1 , d2 , ... , dk                     (k = number of different values)
```

  be the distinct values, `d1 > d2 > ... > dk`.  
  The permutation is divided into `k` **segments**  

```
segment j :  positions  sj ... ej-1   ( sj = first index with gj = dj )
```

  In a segment the GCD stays constant (`gi = dj`).  
  The first position of a segment (`sj`) is the *drop* (except for the very
  first segment where `p1 = d1` is forced).

--------------------------------------------------------------------

#### 2.   Numbers that can be used at a drop

For a drop from `dj-1` to `dj`

```
a = dj-1 / dj   (> 1)
N = floor( n / dj )
```

All numbers usable at this position are exactly the numbers described by (2)

```
{ dj*y | 1 <= y <= N ,   gcd(a , y) = 1 }                (3)
```

All numbers already placed are multiples of `dj-1 = dj*a`,
hence their `y`-part is a multiple of `a` and they are **not**
contained in (3).  
Therefore the amount of possibilities for the drop is simply the
cardinality of (3).

For an integer `a` let `P(a)` be the set of its distinct prime factors.
Using inclusion-exclusion

```
cnt(N , a) = #{ y <= N | gcd(y , a) = 1 }
           = N - sum N/p  + sum N/(p*q) - ...
```

where the sums run over all non-empty subsets of `P(a)`.  
`|P(a)| <= 6` for `a <= 2*10^5`, therefore the computation is tiny.

--------------------------------------------------------------------

#### 3.   Numbers that can be used while the GCD does not change

Inside a segment (after the first element of the segment) we only need
`pi` to be a multiple of the current GCD `dj`.  
All numbers already used are multiples of `dj` as well
(they were multiples of larger divisors, which are also multiples of `dj`).

```
M  = floor( n / dj )           - total multiples of dj
used = sj + 1                  - numbers already placed (positions 0 ... sj)
free = M - used                - still unused multiples of dj
len  = ej - sj - 1             - positions left in this segment
```

Any ordering of `len` different numbers taken from the `free` numbers is
valid, therefore the number of possibilities is the falling factorial

```
free * (free-1) * ... * (free-len+1) =  fact[free] / fact[free-len] .
```

--------------------------------------------------------------------

#### 4.   Whole answer

For every segment `j`

```
if j = 1 (the first segment)
        multiply by   falling_factorial( M1 - 1 , len1 )
else
        multiply by   cnt( Mj , a )                     (drop)
        multiply by   falling_factorial( Mj - (sj+1) , lenj )
```

If at some moment a factor is zero (not enough numbers) the answer is `0`.

All operations are performed modulo `MOD`.

--------------------------------------------------------------------

#### 5.   Correctness Proof  

We prove that the algorithm returns exactly the number of permutations
with prefix GCD sequence `g`.

---

##### Lemma 1  
For every `i ( i > 1 )` the set of numbers already placed
(`p1 ... pi-1`) consists only of multiples of `gi-1`.

**Proof.**  
Induction over `i`.

*Base* `i = 2`.  
`p1 = g1` is a multiple of `g1 = g2` (or equal to it), therefore a multiple
of `g1 = g1 = g2-1`.

*Step* assume the statement true for `i`.  
All numbers `p1 ... pi-1` are multiples of `gi-1`.  
`gi` divides `gi-1` (the sequence is a divisor chain), hence every multiple
of `gi-1` is also a multiple of `gi`.  
Consequently after placing `pi` the statement also holds for `i+1`. QED



##### Lemma 2  
At a drop from `d' = gi-1` to `d = gi` the set of admissible numbers is
exactly the set (3) and it is disjoint from the numbers already used.

**Proof.**  
From (2) every admissible number must be of the form `d*y` with
`1 <= y <= floor(n/d)` and `gcd(y , d'/d) = 1`.  
Conversely every number of that form satisfies `gcd(d' , d*y) = d`,
hence is admissible.  
All previously used numbers are multiples of `d' = d*(d'/d)`,
therefore their `y`-part is a multiple of `d'/d` and cannot be coprime to it.
Thus the two sets are disjoint. QED



##### Lemma 3  
Inside a segment (after its first element) any unused multiple of the
segment's GCD can be placed at the current position.

**Proof.**  
Let the current GCD be `d`.  
For any unused multiple `x = d*y` we have `gcd(d , x) = d`,
so the prefix GCD stays equal to `d`.  
No further condition exists, therefore every such `x` is admissible. QED



##### Lemma 4  
For a segment `j`

* the number of possibilities for its first element (the drop) equals
  `cnt( Mj , a )` where `a = g_{sj-1} / g_{sj}`,
* the number of possibilities for the remaining `lenj` positions equals
  `falling_factorial( free , lenj )` with  
  `free = Mj - (sj + 1)`.

**Proof.**  
The first statement is Lemma 2 together with the definition of `Mj`
and `a`.  
All numbers used before the drop are multiples of `g_{sj-1}`,
hence not counted in `cnt`.  

For the remaining positions Lemma 3 shows that any unused multiple of
`dj` works.
Exactly `sj+1` numbers (the whole prefix up to the drop) are already used,
so `free = Mj - (sj+1)` multiples are still free.
Choosing an ordered list of `lenj` distinct elements from a set of size
`free` gives the falling factorial. QED



##### Lemma 5  
The product computed by the algorithm equals the number of permutations
realising the whole sequence `g`.

**Proof.**  
Process the permutation from left to right.

*Segment 1* - the first element is forced (`p1 = g1`);
the remaining positions of the segment are counted by the falling factorial
of Lemma 4 (first part of the algorithm).

*Every later segment* - by Lemma 4 the number of admissible choices for
its first element is `cnt(...)` and for the rest of the segment the falling
factorial.  
All choices of different segments are independent because the sets of
numbers belonging to different segments are disjoint
(the drop element of a segment is never a multiple of the previous GCD,
all other numbers of the segment are multiples of the current GCD only).

Multiplying the numbers of possibilities of all segments therefore counts
every permutation exactly once. QED



##### Lemma 6  
If the algorithm outputs `0` then no fitting permutation exists.

**Proof.**  
`0` appears only in three situations

* a divisibility condition `gi-1 % gi != 0` is violated - then (1) can never hold,
* the number of admissible drop elements `cnt` is `0` - by Lemma 2 no
  element satisfies the required gcd,
* `free < len` - there are not enough multiples of the current GCD to fill
  the segment, contradicting Lemma 3.

In each case a permutation with the required prefix GCDs cannot exist. QED



##### Theorem  
For every test case the algorithm prints the exact number of permutations
`p` of `{1,...,n}` whose prefix GCD sequence equals the given sequence
`g1 ... gn` (modulo `998 244 353`).

**Proof.**  
If the algorithm prints `0`, Lemma 6 shows that no fitting permutation
exists, therefore the answer is correct.

Otherwise the algorithm multiplies, for every segment, the numbers given by
Lemma 4, and by Lemma 5 this product equals the total number of
valid permutations.  All operations are performed modulo `MOD`, hence the
printed value is the required answer. QED



--------------------------------------------------------------------

#### 6.   Complexity Analysis  

`n` - length of the test case, sum n <= 2*10^5.

*Precomputation* (`spf`, factorials) - `O(MAXN log log MAXN)` with  
`MAXN = 2*10^5`.

*One test case*

* building the list of segment starts - `O(n)`;
* for each drop (`<= number of distinct gi`) factorising `a` and applying
  inclusion-exclusion - at most `6` distinct primes -> at most `2^6 = 64`
  operations;
* all other operations are `O(1)`.

Hence total time `O(n)` per test case, overall `O( sum n ) <= 2*10^5`.  
Memory consumption `O(MAXN)`.

--------------------------------------------------------------------

#### 7.   Reference Implementation  (Python 3)

```python
import sys

MOD = 998_244_353
MAXN = 200_000                     # sum of n <= 2*10^5

# ---------- smallest prime factor ----------
spf = list(range(MAXN + 1))
for i in range(2, int(MAXN ** 0.5) + 1):
    if spf[i] == i:               # i is prime
        step = i
        start = i * i
        for j in range(start, MAXN + 1, step):
            if spf[j] == j:
                spf[j] = i


def distinct_primes(x: int):
    """return list of distinct prime factors of x (x <= MAXN)"""
    res = []
    while x > 1:
        p = spf[x]
        res.append(p)
        while x % p == 0:
            x //= p
    return res


# ---------- factorials ----------
fact = [1] * (MAXN + 1)
for i in range(1, MAXN + 1):
    fact[i] = fact[i - 1] * i % MOD

inv_fact = [1] * (MAXN + 1)
inv_fact[MAXN] = pow(fact[MAXN], MOD - 2, MOD)
for i in range(MAXN, 0, -1):
    inv_fact[i - 1] = inv_fact[i] * i % MOD


def falling_fact(x: int, k: int) -> int:
    """x! / (x-k)!  (mod MOD), 0 if k > x"""
    if k < 0 or x < k:
        return 0
    return fact[x] * inv_fact[x - k] % MOD


# ---------- count numbers <= N coprime to a ----------
def coprime_cnt(N: int, a: int) -> int:
    """|{ y <= N | gcd(y,a)=1 }|   (a >= 1)"""
    if a == 1:
        return N
    primes = distinct_primes(a)
    k = len(primes)
    res = N
    # inclusion-exclusion over the prime factors of a
    for mask in range(1, 1 << k):
        mult = 1
        bits = 0
        for i in range(k):
            if mask >> i & 1:
                mult *= primes[i]
                bits += 1
                if mult > N:          # no contribution
                    break
        if mult > N:
            continue
        cnt = N // mult
        if bits & 1:                 # odd size -> subtract
            res -= cnt
        else:                        # even size -> add
            res += cnt
    return res


# ---------- main solving routine ----------
def solve() -> None:
    data = sys.stdin.buffer.read().split()
    it = iter(data)
    t = int(next(it))
    out = []

    for _ in range(t):
        n = int(next(it))
        g = [int(next(it)) for _ in range(n)]

        # necessary divisibility condition
        ok = True
        for i in range(1, n):
            if g[i - 1] % g[i] != 0:
                ok = False
                break
        if not ok or g[-1] != 1:          # final GCD must be 1
            out.append('0')
            continue

        # positions where the GCD value changes
        seg = []
        for i in range(n):
            if i == 0 or g[i] != g[i - 1]:
                seg.append(i)
        seg.append(n)                     # sentinel

        ans = 1
        for idx in range(len(seg) - 1):
            s = seg[idx]                  # start of segment (0-based)
            e = seg[idx + 1]              # first index of next segment
            d = g[s]                      # GCD inside this segment
            M = n // d                    # total multiples of d
            seg_len = e - s - 1           # positions after the first one

            if idx == 0:                  # first segment, p1 = d is forced
                remaining = M - 1
                if remaining < seg_len:
                    ans = 0
                    break
                ans = ans * falling_fact(remaining, seg_len) % MOD
            else:
                d_prev = g[s - 1]
                a = d_prev // d           # > 1
                cnt_drop = coprime_cnt(M, a)
                if cnt_drop == 0:
                    ans = 0
                    break
                ans = ans * cnt_drop % MOD

                used = s + 1              # numbers already placed (including the drop)
                remaining = M - used
                if remaining < seg_len:
                    ans = 0
                    break
                ans = ans * falling_fact(remaining, seg_len) % MOD

        out.append(str(ans))

    sys.stdout.write('\n'.join(out))


if __name__ == '__main__':
    solve()
```

The program follows exactly the algorithm proven correct above
and conforms to the required time and memory limits.


==> arxiv/samples/codetrace.txt <==
You are provided an instrumented source file "solution.cpp" and a bash execution script "run.sh". Trace through the execution and predict the contents of the generated trace files.

OUTPUT FORMAT:
===STDERR:trace1.txt:START===
[trace1.txt contents]
===STDERR:trace1.txt:END===
===STDERR:trace2.txt:START===
...
[repeat for each trace file in numerical order]

INPUT FILES:

---- FILENAME: solution.cpp ----

#include <bits/stdc++.h>
using namespace std;

#define TRACE_IN() do { cerr << "TRACE:IN:" << __func__ << ":" << __LINE__ << ":START" << endl; } while(0)
#define TRACE_OUT() do { cerr << "TRACE:OUT:" << __func__ << ":" << __LINE__ << ":END" << endl; } while(0)
#define TRACE_VAR(name, value) do { cerr << "TRACE:VAR:" << __func__ << ":" << __LINE__ << ":" << name << "=" << value << endl; } while(0)
#define TRACE_LOOP(i, max) do { cerr << "TRACE:LOOP:" << __func__ << ":" << __LINE__ << ":i=" << i << ",max=" << max << endl; } while(0)

class Solution {
public:
    int orginal_rob(const vector<int> &money, int start, int end) {
        TRACE_IN();
        int n2=0;
        int n1=0;
        vector<int> stack;
        stack.reserve(end-start);
        deque<int> win;
        const int WIN_SIZE=5;
        int depth=0;
        int peak=0;
        int cnt=0;
        int sum=0;
        int prevSum=0;
        int prevDelta=0;
        double chkpt=0;
        const double CHKPT_INC=500;
        double thresh=5;
        const vector<int> primes={2,3,5,7,11,13,17,19,23,29,31};
        unordered_set<int> prime_set(primes.begin(), primes.end());
        int mask=0;
        vector<int> sorted(money.begin()+start, money.begin()+end);
        sort(sorted.begin(), sorted.end());
        unordered_set<int> uniq(sorted.begin(), sorted.end());
        double unique_ratio = double(uniq.size())/sorted.size();
        if (unique_ratio < 0.8) {
            TRACE_VAR("unique_ratio", unique_ratio);
        }
        double mean = accumulate(sorted.begin(), sorted.end(), 0.0)/sorted.size();
        vector<int> median_vec = sorted;
        nth_element(median_vec.begin(), median_vec.begin()+median_vec.size()/2, median_vec.end());
        double median = median_vec[median_vec.size()/2];
        double sq_sum = accumulate(sorted.begin(), sorted.end(), 0.0, [](double a, int b){return a + b*b;});
        double stddev = sqrt(sq_sum/sorted.size() - mean*mean);
        if (median - mean > stddev) {
            TRACE_VAR("stat_median_mean_std", median-mean);
        }
        int p10_index = (sorted.size()*10)/100;
        for (int i=start; i<end; ++i) {
            TRACE_LOOP(i-start, end-start);
            int current = max(n1, n2 + money[i]);
            TRACE_VAR("current", current);
            stack.push_back(i);
            if (stack.size() > 5 && n1 > 10) {
                TRACE_VAR("stack_delta", stack.size());
            }
            n2 = n1;
            TRACE_VAR("n2", n2);
            n1 = current;
            TRACE_VAR("n1", n1);
            depth = i - start;
            if ((depth % 2 == 0 && n1 > 10) || (depth % 2 == 1 && n2 > 5)) {
                TRACE_VAR("conditional_structure", "nodes>10 or leaves>5");
            }
            cnt++;
            if (depth != 0 && (cnt*cnt) % depth == 0) {
                TRACE_VAR("irregular_math", "(cnt*cnt)%depth==0");
            }
            int rank = lower_bound(sorted.begin(), sorted.end(), money[i]) - sorted.begin();
            if (rank < p10_index) {
                TRACE_VAR("rank_p10", "rank<10%");
            }
            win.push_back(money[i]);
            if (win.size() > WIN_SIZE) win.pop_front();
            if (win.size() < 2 && depth % 2 == 0) {
                TRACE_VAR("window_eviction", "len(win)<2");
            }
            mask = i;
            int popcnt = __builtin_popcount(mask);
            if (prime_set.count(popcnt) && depth > 5) {
                TRACE_VAR("bit_popcount", "prime_popcount");
            }
            if (depth > peak * 1.3) {
                TRACE_VAR("peak_tracking", "depth>peak*1.3");
                peak = depth;
            }
            sum += money[i];
            int delta = sum - prevSum;
            if (prevDelta > 0 && delta < -thresh) {
                TRACE_VAR("direction_violation", "prevDelta>0 && delta<-thresh");
            }
            prevDelta = delta;
            prevSum = sum;
            if (sum > chkpt + CHKPT_INC) {
                TRACE_VAR("checkpoint_threshold", "sum>chkpt+500");
                chkpt = sum;
            }
            if (prevSum != 0 && abs(delta)*1.0 / prevSum > 0.15) {
                TRACE_VAR("relative_change", "abs(delta)/prevSum>0.15");
            }
        }
        TRACE_OUT();
        return n1;
    }
    
    int rob(vector<int>& nums) {
        TRACE_IN();
        int n = nums.size();
        TRACE_VAR("n", n);
        switch (n) {
            case 0:
                TRACE_VAR("case", 0);
                return 0;
            case 1:
                TRACE_VAR("case", 1);
                return nums[0];
            case 2:
                TRACE_VAR("case", 2);
                return max(nums[0], nums[1]);
            default:
                TRACE_VAR("case", "default");
                int m1 = orginal_rob(nums, 0, n-1);
                int m2 = orginal_rob(nums, 1, n);
                int res = max(m1, m2);
                TRACE_VAR("result", res);
                TRACE_OUT();
                return res;
        }
    }
};

int main(int argc, char** argv) {
    TRACE_IN();
    vector<int> nums;
    if (argc > 1) {
        for (int i=1; i<argc; ++i) {
            nums.push_back(stoi(argv[i]));
        }
    } else {
        string line;
        while (getline(cin, line)) {
            if (line.empty()) continue;
            istringstream iss(line);
            int x;
            while (iss >> x) nums.push_back(x);
        }
    }
    TRACE_VAR("nums_size", nums.size());
    Solution sol;
    int result = sol.rob(nums);
    cout << result << endl;
    TRACE_OUT();
    return 0;
}


---- FILENAME: run.sh ----

#!/usr/bin/env bash
# Compile the instrumented C++ source
g++ -O2 -std=c++17 solution.cpp -o solution

# Test 1: Conditional structure only (unique values, no uniqueness ratio, no relative change)
# Input: 20 3 4
./solution 20 3 4 2>trace1.txt >output1.txt

# Test 2: Uniqueness ratio + relative change (duplicates, relative change triggers)
# Input: 1 2 1
./solution 1 2 1 2>trace2.txt >output2.txt

# Test 3: Relative change only (all unique, relative change triggers)
# Input: 1 2 3
./solution 1 2 3 2>trace3.txt >output3.txt

===STDERR:trace1.txt:START===
TRACE:IN:main:132:START
TRACE:VAR:main:147:nums_size=3
TRACE:IN:rob:106:START
TRACE:VAR:rob:108:n=3
TRACE:VAR:rob:120:case=default
TRACE:IN:orginal_rob:12:START
TRACE:LOOP:orginal_rob:49:i=0,max=2
TRACE:VAR:orginal_rob:51:current=20
TRACE:VAR:orginal_rob:57:n2=0
TRACE:VAR:orginal_rob:59:n1=20
TRACE:VAR:orginal_rob:62:conditional_structure=nodes>10 or leaves>5
TRACE:VAR:orginal_rob:75:window_eviction=len(win)<2
TRACE:VAR:orginal_rob:98:relative_change=abs(delta)/prevSum>0.15
TRACE:LOOP:orginal_rob:49:i=1,max=2
TRACE:VAR:orginal_rob:51:current=20
TRACE:VAR:orginal_rob:57:n2=20
TRACE:VAR:orginal_rob:59:n1=20
TRACE:VAR:orginal_rob:62:conditional_structure=nodes>10 or leaves>5
TRACE:VAR:orginal_rob:66:irregular_math=(cnt*cnt)%depth==0
TRACE:VAR:orginal_rob:83:peak_tracking=depth>peak*1.3
TRACE:OUT:orginal_rob:101:END
TRACE:IN:orginal_rob:12:START
TRACE:LOOP:orginal_rob:49:i=0,max=2
TRACE:VAR:orginal_rob:51:current=3
TRACE:VAR:orginal_rob:57:n2=0
TRACE:VAR:orginal_rob:59:n1=3
TRACE:VAR:orginal_rob:75:window_eviction=len(win)<2
TRACE:VAR:orginal_rob:98:relative_change=abs(delta)/prevSum>0.15
TRACE:LOOP:orginal_rob:49:i=1,max=2
TRACE:VAR:orginal_rob:51:current=4
TRACE:VAR:orginal_rob:57:n2=3
TRACE:VAR:orginal_rob:59:n1=4
TRACE:VAR:orginal_rob:66:irregular_math=(cnt*cnt)%depth==0
TRACE:VAR:orginal_rob:83:peak_tracking=depth>peak*1.3
TRACE:VAR:orginal_rob:98:relative_change=abs(delta)/prevSum>0.15
TRACE:OUT:orginal_rob:101:END
TRACE:VAR:rob:124:result=20
TRACE:OUT:rob:125:END
TRACE:OUT:main:151:END
===STDERR:trace1.txt:END===
===STDERR:trace2.txt:START===
TRACE:IN:main:132:START
TRACE:VAR:main:147:nums_size=3
TRACE:IN:rob:106:START
TRACE:VAR:rob:108:n=3
TRACE:VAR:rob:120:case=default
TRACE:IN:orginal_rob:12:START
TRACE:LOOP:orginal_rob:49:i=0,max=2
TRACE:VAR:orginal_rob:51:current=1
TRACE:VAR:orginal_rob:57:n2=0
TRACE:VAR:orginal_rob:59:n1=1
TRACE:VAR:orginal_rob:75:window_eviction=len(win)<2
TRACE:VAR:orginal_rob:98:relative_change=abs(delta)/prevSum>0.15
TRACE:LOOP:orginal_rob:49:i=1,max=2
TRACE:VAR:orginal_rob:51:current=2
TRACE:VAR:orginal_rob:57:n2=1
TRACE:VAR:orginal_rob:59:n1=2
TRACE:VAR:orginal_rob:66:irregular_math=(cnt*cnt)%depth==0
TRACE:VAR:orginal_rob:83:peak_tracking=depth>peak*1.3
TRACE:VAR:orginal_rob:98:relative_change=abs(delta)/prevSum>0.15
TRACE:OUT:orginal_rob:101:END
TRACE:IN:orginal_rob:12:START
TRACE:LOOP:orginal_rob:49:i=0,max=2
TRACE:VAR:orginal_rob:51:current=2
TRACE:VAR:orginal_rob:57:n2=0
TRACE:VAR:orginal_rob:59:n1=2
TRACE:VAR:orginal_rob:75:window_eviction=len(win)<2
TRACE:VAR:orginal_rob:98:relative_change=abs(delta)/prevSum>0.15
TRACE:LOOP:orginal_rob:49:i=1,max=2
TRACE:VAR:orginal_rob:51:current=2
TRACE:VAR:orginal_rob:57:n2=2
TRACE:VAR:orginal_rob:59:n1=2
TRACE:VAR:orginal_rob:66:irregular_math=(cnt*cnt)%depth==0
TRACE:VAR:orginal_rob:83:peak_tracking=depth>peak*1.3
TRACE:VAR:orginal_rob:98:relative_change=abs(delta)/prevSum>0.15
TRACE:OUT:orginal_rob:101:END
TRACE:VAR:rob:124:result=2
TRACE:OUT:rob:125:END
TRACE:OUT:main:151:END
===STDERR:trace2.txt:END===
===STDERR:trace3.txt:START===
TRACE:IN:main:132:START
TRACE:VAR:main:147:nums_size=3
TRACE:IN:rob:106:START
TRACE:VAR:rob:108:n=3
TRACE:VAR:rob:120:case=default
TRACE:IN:orginal_rob:12:START
TRACE:LOOP:orginal_rob:49:i=0,max=2
TRACE:VAR:orginal_rob:51:current=1
TRACE:VAR:orginal_rob:57:n2=0
TRACE:VAR:orginal_rob:59:n1=1
TRACE:VAR:orginal_rob:75:window_eviction=len(win)<2
TRACE:VAR:orginal_rob:98:relative_change=abs(delta)/prevSum>0.15
TRACE:LOOP:orginal_rob:49:i=1,max=2
TRACE:VAR:orginal_rob:51:current=2
TRACE:VAR:orginal_rob:57:n2=1
TRACE:VAR:orginal_rob:59:n1=2
TRACE:VAR:orginal_rob:66:irregular_math=(cnt*cnt)%depth==0
TRACE:VAR:orginal_rob:83:peak_tracking=depth>peak*1.3
TRACE:VAR:orginal_rob:98:relative_change=abs(delta)/prevSum>0.15
TRACE:OUT:orginal_rob:101:END
TRACE:IN:orginal_rob:12:START
TRACE:LOOP:orginal_rob:49:i=0,max=2
TRACE:VAR:orginal_rob:51:current=2
TRACE:VAR:orginal_rob:57:n2=0
TRACE:VAR:orginal_rob:59:n1=2
TRACE:VAR:orginal_rob:75:window_eviction=len(win)<2
TRACE:VAR:orginal_rob:98:relative_change=abs(delta)/prevSum>0.15
TRACE:LOOP:orginal_rob:49:i=1,max=2
TRACE:VAR:orginal_rob:51:current=3
TRACE:VAR:orginal_rob:57:n2=2
TRACE:VAR:orginal_rob:59:n1=3
TRACE:VAR:orginal_rob:66:irregular_math=(cnt*cnt)%depth==0
TRACE:VAR:orginal_rob:83:peak_tracking=depth>peak*1.3
TRACE:VAR:orginal_rob:98:relative_change=abs(delta)/prevSum>0.15
TRACE:OUT:orginal_rob:101:END
TRACE:VAR:rob:124:result=3
TRACE:OUT:rob:125:END
TRACE:OUT:main:151:END
===STDERR:trace3.txt:END===

